Examination Minutes Measurement of Single-Antenna-Element Beamforming

This document shall provide all knowledge gained in conjunction and preparation with the conducted measurements in the antenna measurement chamber of the Institute of Microwave and Wireless Systems (IMW) of the Leibniz University of Hannover (LUH). The measurements have been prepared and conducted by Lukas Grundmann, IMW, and Nils L. Johannsen, Chair of Information and Coding Theory (ICT) of the Christian- Albrechts-University (CAU) of Kiel. This minute shall allow a simpler understanding and quicker reapplication of the required calibrations and system setup for the measurements of further antennas.

==> tikz/GainPatterns30deg.csv <==
Angle,s_horz,s_vert,G
-180,-10,-10,-10
-175,-10,-10,-10
-170,-10,-10,-10
-165,-10,-10,-10
-160,-10,-10,-10
-155,-10,-10,-10
-150,-10,-10,-10
-145,-10,-10,-10
-140,-10,-10,-10
-135,-10,-10,-10
-130,-10,-10,-10
-125,-10,-10,-10
-120,-10,-10,-10
-115,-10,-10,-10
-110,-10,-10,-10
-105,-10,-10,-10
-100,-10,-10,-10
-95,-10,-10,-10
-90,-10,-10,-10
-85,-10,-10,-10
-80,-10,-8.26998141713298,-8.25349373271426
-75,-10,-6.78198141713298,-6.75036573414975
-70,-10,-5.83298141713298,-5.82056308569375
-65,-10,-4.45198141713298,-4.44914322106681
-60,-10,-3.36398141713298,-3.36347225176933
-55,-10,-3.11698141713298,-3.11596532402492
-50,-10,-2.58298141713298,-2.58218334084611
-45,-10,-2.41398141713298,-2.41195474743621
-40,-10,-2.59198141713298,-2.59066188997456
-35,-10,-3.44398141713298,-3.44294046139736
-30,-10,-4.77798141713298,-4.77612749447673
-25,-10,-6.89898141713298,-6.89183929691045
-20,-10,-10,-10
-15,-10,-10,-10
-10,-10,-10,-10
-5,-10,-10,-10
-0,-10,-6.58198141713298,-6.46398438029078
5,-10,-4.16698141713298,-4.09183271951802
10,-10,-2.55598141713298,-2.52031170495379
15,-10,-1.41398141713298,-1.38940294919356
20,-10,-0.818981417132981,-0.800341157166677
25,-10,-0.403981417132982,-0.383645343259879
30,-10,-0.150981417132982,-0.128882098849992
35,-10,-0.0209814171329796,0
40,-10,-0.238981417132983,-0.211318344090806
45,-10,-0.247981417132983,-0.221419736513894
50,-10,-0.65798141713298,-0.635472304746088
55,-10,-1.39698141713298,-1.37682209358123
60,-10,-1.92198141713298,-1.90872819486057
65,-10,-3.04798141713298,-3.03847517411442
70,-10,-3.98998141713298,-3.98098158845642
75,-10,-5.35298141713298,-5.34267354990312
80,-10,-6.68698141713298,-6.6716522828326
85,-10,-8.04998141713298,-8.00410510735806
90,-10,-9.83798141713298,-9.77675772303297
95,-10,-10,-10
100,-10,-10,-10
105,-10,-10,-10
110,-10,-10,-10
115,-10,-10,-10
120,-10,-10,-10
125,-10,-10,-10
130,-10,-10,-10
135,-10,-10,-10
140,-10,-10,-10
145,-10,-10,-10
150,-10,-10,-10
155,-10,-10,-10
160,-10,-10,-10
165,-10,-10,-10
170,-10,-10,-10
175,-10,-10,-10


==> tikz/GainPatterns45deg.csv <==
Angle,s_horz,s_vert,G
-180,-10,-10,-10
-175,-10,-10,-10
-170,-10,-10,-10
-165,-10,-10,-10
-160,-10,-10,-10
-155,-10,-10,-10
-150,-10,-10,-10
-145,-10,-10,-10
-140,-10,-10,-10
-135,-10,-10,-10
-130,-10,-10,-10
-125,-10,-10,-10
-120,-10,-10,-10
-115,-10,-10,-10
-110,-10,-10,-10
-105,-10,-10,-10
-100,-10,-10,-10
-95,-10,-10,-10
-90,-10,-10,-10
-85,-10,-10,-10
-80,-10,-9.34797296988785,-9.3331871704271
-75,-10,-7.61197296988784,-7.57986757230093
-70,-10,-6.33797296988784,-6.32622678399467
-65,-10,-4.84297296988785,-4.83978198496431
-60,-10,-3.68897296988784,-3.68618784260577
-55,-10,-3.24497296988785,-3.2425604901095
-50,-10,-2.45697296988784,-2.45418078164278
-45,-10,-2.10797296988785,-2.10399111706644
-40,-10,-2.12797296988784,-2.12493745388569
-35,-10,-2.60897296988784,-2.60600037536603
-30,-10,-3.62397296988784,-3.62000483990569
-25,-10,-5.05197296988784,-5.04416040523247
-20,-10,-7.41997296988784,-7.40489197324523
-15,-10,-10,-10
-10,-10,-10,-10
-5,-10,-10,-10
-0,-10,-9.36697296988785,-9.18378674804374
5,-10,-6.07297296988784,-5.98473310230388
10,-10,-3.85597296988784,-3.81065022509785
15,-10,-2.24897296988784,-2.22073900642737
20,-10,-1.27097296988784,-1.25217788816978
25,-10,-0.587972969887844,-0.567063721132378
30,-10,-0.210972969887848,-0.190496264880593
35,-10,-0.018972969887848,0
40,-10,-0.161972969887849,-0.139878726654835
45,-10,-0.233972969887844,-0.212211122288345
50,-10,-0.849972969887844,-0.831169249436627
55,-10,-1.61597296988784,-1.60114973676208
60,-10,-2.34597296988785,-2.33830111001451
65,-10,-3.66397296988784,-3.65653058478043
70,-10,-4.62797296988784,-4.62305440551296
75,-10,-6.27797296988785,-6.25930270568637
80,-10,-7.73697296988784,-7.70971329858494
85,-10,-9.36097296988785,-9.29595560150081
90,-10,-10,-10
95,-10,-10,-10
100,-10,-10,-10
105,-10,-10,-10
110,-10,-10,-10
115,-10,-10,-10
120,-10,-10,-10
125,-10,-10,-10
130,-10,-10,-10
135,-10,-10,-10
140,-10,-10,-10
145,-10,-10,-10
150,-10,-10,-10
155,-10,-10,-10
160,-10,-10,-10
165,-10,-10,-10
170,-10,-10,-10
175,-10,-10,-10


==> tikz/GainPatternsOmni.csv <==
Angle,s_horz,s_vert,G
-180,-10,-10,-10
-175,-10,-10,-10
-170,-10,-10,-10
-165,-10,-10,-10
-160,-10,-10,-10
-155,-10,-10,-10
-150,-10,-10,-10
-145,-10,-10,-10
-140,-10,-10,-10
-135,-10,-10,-10
-130,-10,-10,-10
-125,-10,-10,-10
-120,-10,-10,-10
-115,-10,-10,-10
-110,-10,-10,-10
-105,-10,-10,-10
-100,-10,-10,-10
-95,-10,-10,-10
-90,-10,-10,-9.59128386377331
-85,-9.54477739693225,-10,-8.13294815076437
-80,-8.86377739693225,-10,-7.2674380273093
-75,-8.15577739693225,-10,-6.2756340309439
-70,-6.83077739693225,-10,-5.30092788906395
-65,-6.30277739693225,-8.83477739693225,-4.37650897185701
-60,-5.44177739693225,-7.57177739693225,-3.3671831223877
-55,-4.52877739693225,-7.33777739693225,-2.6997228266675
-50,-3.63277739693225,-6.34277739693225,-1.76944021631766
-45,-3.08877739693225,-5.60277739693225,-1.15605208629693
-40,-2.61377739693225,-5.18177739693225,-0.700371308134493
-35,-2.27377739693225,-4.97277739693225,-0.406599457545916
-30,-2.15777739693225,-5.07077739693225,-0.364188674372613
-25,-2.43477739693225,-5.70977739693225,-0.760317884107806
-20,-2.72777739693225,-6.79977739693225,-1.29275330341955
-15,-2.61577739693225,-8.52777739693225,-1.62473894482428
-10,-2.22277739693225,-10,-1.74837353510215
-5,-1.80077739693225,-10,-1.67414716122302
-0,-1.57677739693225,-10,-1.53807412240832
5,-1.80077739693225,-10,-1.54893359218008
10,-2.12377739693225,-9.58177739693225,-1.4065916376267
15,-2.38777739693225,-7.09177739693225,-1.12148912411129
20,-2.38777739693225,-5.91277739693225,-0.79174558843512
25,-2.18777739693225,-5.13077739693225,-0.404315410281633
30,-1.92877739693225,-4.45377739693225,0
35,-2.06477739693225,-4.69077739693225,-0.171950065360882
40,-2.32077739693225,-5.50777739693225,-0.617969652786201
45,-2.77277739693225,-5.48377739693225,-0.909789062299609
50,-3.48977739693225,-6.46577739693225,-1.71740136156215
55,-4.39477739693225,-7.57377739693225,-2.68937320588672
60,-5.33477739693225,-7.84477739693225,-3.40061489157401
65,-6.25577739693225,-9.38977739693225,-4.53570791887892
70,-7.43477739693225,-9.77677739693225,-5.43948410489982
75,-8.14977739693225,-10,-6.27875236495899
80,-9.29877739693225,-10,-7.34730233196317
85,-10,-10,-8.4223892969582
90,-10,-10,-9.44153824242888
95,-10,-10,-10
100,-10,-10,-10
105,-10,-10,-10
110,-10,-10,-10
115,-10,-10,-10
120,-10,-10,-10
125,-10,-10,-10
130,-10,-10,-10
135,-10,-10,-10
140,-10,-10,-10
145,-10,-10,-10
150,-10,-10,-10
155,-10,-10,-10
160,-10,-10,-10
165,-10,-10,-10
170,-10,-10,-10
175,-10,-10,-10


==> tikz/gainPattern30deg.csv <==
Angle,GdB
0,-8.75341484351857
5,-5.24612995791336
10,-2.97217867603069
15,-1.48500981457339
20,-0.56674353021122
25,-0.0979828391296866
30,0
35,-0.204925216286009
40,-0.638065611262022
45,-1.21218117701418
50,-1.84237105769063
55,-2.48469854871558
60,-3.17574320975974
65,-4.03993299409848
70,-5.27318720328002
75,-7.15862877463096
80,-10
85,-10
90,-10
95,-10
100,-10
105,-10
110,-10
115,-10
120,-10
125,-10
130,-10
135,-10
140,-10
145,-10
150,-10
155,-10
160,-10
165,-10
170,-10
175,-10
180,-10
185,-10
190,-10
195,-10
200,-10
205,-10
210,-10
215,-10
220,-10
225,-10
230,-10
235,-10
240,-10
245,-10
250,-10
255,-10
260,-10
265,-10
270,-10
275,-10
280,-10
285,-10
290,-8.76138478787189
295,-6.90512681675492
300,-5.37808198505355
305,-4.1209290869431
310,-3.14336909934435
315,-2.48506884542112
320,-2.1968496888882
325,-2.33878311007127
330,-2.99200713718196
335,-4.28761038189602
340,-6.47223061087046
345,-10
350,-10
355,-10
360,-8.75341484351857


==> tikz/gainPattern45deg.csv <==
Angle,GdB
0,-10
5,-7.54057859990232
10,-4.55559303232898
15,-2.59474201562339
20,-1.30392195142939
25,-0.50508427500327
30,-0.0943574646261389
35,0
40,-0.163791923551745
45,-0.53490112389863
50,-1.07357385735464
55,-1.76282474740054
60,-2.62337777491283
65,-3.72653397485172
70,-5.20826736184488
75,-7.30881657651591
80,-10
85,-10
90,-10
95,-10
100,-10
105,-10
110,-10
115,-10
120,-10
125,-10
130,-10
135,-10
140,-10
145,-10
150,-10
155,-10
160,-10
165,-10
170,-10
175,-10
180,-10
185,-10
190,-10
195,-10
200,-10
205,-10
210,-10
215,-10
220,-10
225,-10
230,-10
235,-10
240,-10
245,-10
250,-10
255,-10
260,-10
265,-10
270,-10
275,-10
280,-10
285,-9.36342017865969
290,-7.02653594765959
295,-5.27007878998684
300,-3.89410540365431
305,-2.81381364736671
310,-2.00563643304666
315,-1.48042545182077
320,-1.26867305103474
325,-1.41508619753837
330,-1.98244665149036
335,-3.06748209214444
340,-4.83970363262571
345,-7.63839993651005
350,-10
355,-10
360,-10


==> tikz/gainPatternOmni.csv <==
Angle,GdB
0,-0.303124485062103
5,-0.34445312563366
10,-0.44383220418879
15,-0.535606192541207
20,-0.542503760752955
25,-0.426021759879129
30,-0.224514701891993
35,-0.0414762648012843
40,-3.41384685285107e-05
45,-0.208548267596994
50,-0.753031539159984
55,-1.70585186443886
60,-3.1397689220088
65,-5.14406562817447
70,-7.84549292991682
75,-10
80,-10
85,-10
90,-10
95,-10
100,-10
105,-10
110,-10
115,-10
120,-10
125,-10
130,-10
135,-10
140,-10
145,-10
150,-10
155,-10
160,-10
165,-10
170,-10
175,-10
180,-10
185,-10
190,-10
195,-10
200,-10
205,-10
210,-10
215,-10
220,-10
225,-10
230,-10
235,-10
240,-10
245,-10
250,-10
255,-10
260,-10
265,-10
270,-10
275,-10
280,-10
285,-10
290,-7.84504232074587
295,-5.14375730664633
300,-3.13955902254816
305,-1.7057129863843
310,-0.752944301913587
315,-0.208496098882017
320,0
325,-0.0414412566937052
330,-0.224459959456102
335,-0.425935222806218
340,-0.542389000577975
345,-0.535484088876419
350,-0.443731106544834
355,-0.344396445315086
360,-0.303124485062103

